Can NetGAN be improved on short random walks?

Graphs are useful structures that can model several important real-world problems. Recently, learning graphs have drawn considerable attention, leading to the proposal of new methods for learning these data structures. One of these studies produced NetGAN, a new approach for generating graphs via random walks. Although NetGAN has shown promising results in terms of accuracy in the tasks of generating graphs and link prediction, the choice of vertices from which it starts random walks can lead to inconsistent and highly variable results, especially when the length of walks is short. As an alternative to random starting, this study aims to establish a new method for initializing random walks from a set of dense vertices. We purpose estimating the importance of a node based on the inverse of its influence over the whole vertices of its neighborhood through random walks of different sizes. The proposed method manages to achieve significantly better accuracy, less variance and lesser outliers.

==> bib.txt <==
@INPROCEEDINGS{Gori2005, 
author={M. {Gori} and G. {Monfardini} and F. {Scarselli}}, 
booktitle={Proceedings. 2005 IEEE International Joint Conference on Neural Networks, 2005.}, 
title={A new model for learning in graph domains}, 
year={2005}, 
volume={2}, 
number={}, 
pages={729-734 vol. 2}, 
keywords={data structures;graph theory;neural nets;learning (artificial intelligence);graphical data structures;graph neural network;recursive neural networks;learning algorithm;Neural networks;Focusing;Application software;Machine learning;Recurrent neural networks;Encoding;Data structures;Machine learning algorithms;Tree graphs;Software engineering}, 
doi={10.1109/IJCNN.2005.1555942}, 
ISSN={2161-4393}, 
month={July},}

@article{Bengio2009learning,
  title={Learning deep architectures for AI},
  author={Bengio, Yoshua and others},
  journal={Foundations and trends{\textregistered} in Machine Learning},
  volume={2},
  number={1},
  pages={1--127},
  year={2009},
  publisher={Now Publishers, Inc.}
}

@ARTICLE{Hinton2012, 
author={G. {Hinton} and L. {Deng} and D. {Yu} and G. E. {Dahl} and A. {Mohamed} and N. {Jaitly} and A. {Senior} and V. {Vanhoucke} and P. {Nguyen} and T. N. {Sainath} and B. {Kingsbury}}, 
journal={IEEE Signal Processing Magazine}, 
title={Deep Neural Networks for Acoustic Modeling in Speech Recognition: The Shared Views of Four Research Groups}, 
year={2012}, 
volume={29}, 
number={6}, 
pages={82-97}, 
keywords={feedforward neural nets;Gaussian processes;hidden Markov models;speech recognition;deep neural networks;acoustic modeling;speech recognition;hidden Markov models;temporal variability;Gaussian mixture models;feed-forward neural network;posterior probabilities;HMM states;Automatic speech recognition;Speech recognition;Hidden Markov models;Training;Gaussian processes;Acoustics;Neural networks;Data models}, 
doi={10.1109/MSP.2012.2205597}, 
ISSN={1053-5888}, 
month={Nov},}

@inproceedings{Krizhevsky2012imagenet,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  booktitle={Advances in neural information processing systems},
  pages={1097--1105},
  year={2012}
}

@article{Goodfellow2016NIPS2T,
  title={NIPS 2016 Tutorial: Generative Adversarial Networks},
  author={Ian J. Goodfellow},
  journal={CoRR},
  year={2016},
  volume={abs/1701.00160}
}

@book{Blanken2007multimedia,
  title={Multimedia retrieval},
  author={Blanken, Henk M and de Vries, Arjen P and Blok, Henk Ernst and Feng, Ling},
  year={2007},
  publisher={Springer}
}

@inproceedings{Karras2018progressive,
title={Progressive Growing of {GAN}s for Improved Quality, Stability, and Variation},
author={Tero Karras and Timo Aila and Samuli Laine and Jaakko Lehtinen},
booktitle={International Conference on Learning Representations},
year={2018},
url={https://openreview.net/forum?id=Hk99zCeAb},
}

@article{Berthelot2017BEGAN,
  title={BEGAN: Boundary Equilibrium Generative Adversarial Networks},
  author={David Berthelot and Tom Schumm and Luke Metz},
  journal={CoRR},
  year={2017},
  volume={abs/1703.10717}
}

@incollection{Jiajun2016NIPS,
title = {Learning a Probabilistic Latent Space of Object Shapes via 3D Generative-Adversarial Modeling},
author = {Wu, Jiajun and Zhang, Chengkai and Xue, Tianfan and Freeman, Bill and Tenenbaum, Josh},
booktitle = {Advances in Neural Information Processing Systems 29},
pages = {82--90},
year = {2016},
publisher = {Curran Associates, Inc.},
}

@inproceedings{Hamilton2017inductive,
  title={Inductive representation learning on large graphs},
  author={Hamilton, Will and Ying, Zhitao and Leskovec, Jure},
  booktitle={Advances in Neural Information Processing Systems},
  pages={1024--1034},
  year={2017}
}

@article{Kipf2016semi,
  title={Semi-supervised classification with graph convolutional networks},
  author={Kipf, Thomas N and Welling, Max},
  journal={arXiv preprint arXiv:1609.02907},
  year={2016}
} 

@article{Sanchez2018graph,
  title={Graph networks as learnable physics engines for inference and control},
  author={Sanchez-Gonzalez, Alvaro and Heess, Nicolas and Springenberg, Jost Tobias and Merel, Josh and Riedmiller, Martin and Hadsell, Raia and Battaglia, Peter},
  journal={arXiv preprint arXiv:1806.01242},
  year={2018}
}

@inproceedings{Battaglia2016interaction,
  title={Interaction networks for learning about objects, relations and physics},
  author={Battaglia, Peter and Pascanu, Razvan and Lai, Matthew and Rezende, Danilo Jimenez and others},
  booktitle={Advances in neural information processing systems},
  pages={4502--4510},
  year={2016}
}

@inproceedings{Fout2017protein,
  title={Protein interface prediction using graph convolutional networks},
  author={Fout, Alex and Byrd, Jonathon and Shariat, Basir and Ben-Hur, Asa},
  booktitle={Advances in Neural Information Processing Systems},
  pages={6530--6539},
  year={2017}
}

@article{Hamaguchi2017knowledge,
  title={Knowledge transfer for out-of-knowledge-base entities: A graph neural network approach},
  author={Hamaguchi, Takuo and Oiwa, Hidekazu and Shimbo, Masashi and Matsumoto, Yuji},
  journal={arXiv preprint arXiv:1706.05674},
  year={2017}
}

@inproceedings{Khalil2017learning,
  title={Learning combinatorial optimization algorithms over graphs},
  author={Khalil, Elias and Dai, Hanjun and Zhang, Yuyu and Dilkina, Bistra and Song, Le},
  booktitle={Advances in Neural Information Processing Systems},
  pages={6348--6358},
  year={2017}
}

@inproceedings{Bojchevski2018netgan,
  title={NetGAN: Generating Graphs via Random Walks},
  author={Bojchevski, Aleksandar and Shchur, Oleksandr and Z{\"u}gner, Daniel and G{\"u}nnemann, Stephan},
  booktitle={International Conference on Machine Learning},
  pages={609--618},
  year={2018}
}

@article{Zhou2018graph,
  title={Graph Neural Networks: A Review of Methods and Applications},
  author={Zhou, Jie and Cui, Ganqu and Zhang, Zhengyan and Yang, Cheng and Liu, Zhiyuan and Sun, Maosong},
  journal={arXiv preprint arXiv:1812.08434},
  year={2018}
}

@inproceedings{Hinneburg1998,
 author = {Hinneburg, Alexander and Keim, Daniel A.},
 title = {An Efficient Approach to Clustering in Large Multimedia Databases with Noise},
 booktitle = {Proceedings of the Fourth International Conference on Knowledge Discovery and Data Mining},
 series = {KDD'98},
 year = {1998},
 location = {New York, NY},
 pages = {58--65},
 numpages = {8},
 url = {http://dl.acm.org/citation.cfm?id=3000292.3000302},
 acmid = {3000302},
 publisher = {AAAI Press},
 keywords = {clustering algorithms, clustering in multimedia databases, clustering in the presence of noise, clustering of high-dimensional data, density-based clustering},
} 

@article{Zhou2009,
 author = {Zhou, Yang and Cheng, Hong and Yu, Jeffrey Xu},
 title = {Graph Clustering Based on Structural/Attribute Similarities},
 journal = {Proc. VLDB Endow.},
 issue_date = {August 2009},
 volume = {2},
 number = {1},
 month = aug,
 year = {2009},
 issn = {2150-8097},
 pages = {718--729},
 numpages = {12},
 url = {https://doi.org/10.14778/1687627.1687709},
 doi = {10.14778/1687627.1687709},
 acmid = {1687709},
 publisher = {VLDB Endowment},
} 

@article{Scarselli:2009:GNN:1657477.1657482,
 author = {Scarselli, Franco and Gori, Marco and Tsoi, Ah Chung and Hagenbuchner, Markus and Monfardini, Gabriele},
 title = {The Graph Neural Network Model},
 journal = {Trans. Neur. Netw.},
 issue_date = {January 2009},
 volume = {20},
 number = {1},
 month = jan,
 year = {2009},
 issn = {1045-9227},
 pages = {61--80},
 numpages = {20},
 url = {http://dx.doi.org/10.1109/TNN.2008.2005605},
 doi = {10.1109/TNN.2008.2005605},
 acmid = {1657482},
 publisher = {IEEE Press},
 address = {Piscataway, NJ, USA},
 keywords = {Graphical domains, graph neural networks (GNNs), graph processing, graphical domains, recursive neural networks},
} 

@article{DBLP:journals/corr/abs-1805-11724,
  author    = {Michael Kampffmeyer and
               Yinbo Chen and
               Xiaodan Liang and
               Hao Wang and
               Yujia Zhang and
               Eric P. Xing},
  title     = {Rethinking Knowledge Graph Propagation for Zero-Shot Learning},
  journal   = {CoRR},
  volume    = {abs/1805.11724},
  year      = {2018},
  url       = {http://arxiv.org/abs/1805.11724},
  archivePrefix = {arXiv},
  eprint    = {1805.11724},
  timestamp = {Mon, 13 Aug 2018 16:48:00 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1805-11724},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Zhang:2018:DCC:3178876.3186106,
 author = {Zhang, Yizhou and Xiong, Yun and Kong, Xiangnan and Li, Shanshan and Mi, Jinhong and Zhu, Yangyong},
 title = {Deep Collective Classification in Heterogeneous Information Networks},
 booktitle = {Proceedings of the 2018 World Wide Web Conference},
 series = {WWW '18},
 year = {2018},
 isbn = {978-1-4503-5639-8},
 location = {Lyon, France},
 pages = {399--408},
 numpages = {10},
 doi = {10.1145/3178876.3186106},
 acmid = {3186106},
 publisher = {International World Wide Web Conferences Steering Committee},
} 

@inproceedings{beck-etal-2018-graph,
    title = "Graph-to-Sequence Learning using Gated Graph Neural Networks",
    author = "Beck, Daniel  and
      Haffari, Gholamreza  and
      Cohn, Trevor",
    booktitle = "Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2018",
    publisher = "Association for Computational Linguistics",
    pages = "273--283",
}

@inproceedings{Schlichtkrull2018ModelingRD,
  title={Modeling Relational Data with Graph Convolutional Networks},
  author={Michael Sejr Schlichtkrull and Thomas N. Kipf and Peter Bloem and Rianne van den Berg and Ivan Titov and Max Welling},
  booktitle={ESWC},
  year={2018}
}

@inproceedings{ae482107de73461787258f805cf8f4ed,
title = "Spectral networks and locally connected networks on graphs",
author = "Joan Bruna and Wojciech Zaremba and Arthur Szlam and Yann Lecun",
year = "2014",
language = "English (US)",
booktitle = "International Conference on Learning Representations (ICLR2014), CBLS, April 2014",
}

@incollection{NIPS2016_6212,
title = {Diffusion-Convolutional Neural Networks},
author = {Atwood, James and Towsley, Don},
booktitle = {Advances in Neural Information Processing Systems 29},
pages = {1993--2001},
year = {2016},
publisher = {Curran Associates, Inc.},
url = {http://papers.nips.cc/paper/6212-diffusion-convolutional-neural-networks.pdf}
}

@incollection{NIPS2017_6703,
title = {Inductive Representation Learning on Large Graphs},
author = {Hamilton, Will and Ying, Zhitao and Leskovec, Jure},
booktitle = {Advances in Neural Information Processing Systems 30},
pages = {1024--1034},
year = {2017},
publisher = {Curran Associates, Inc.},
url = {http://papers.nips.cc/paper/6703-inductive-representation-learning-on-large-graphs.pdf}
}

@article{Li2016GatedGS,
  title={Gated Graph Sequence Neural Networks},
  author={Yujia Li and Daniel Tarlow and Marc Brockschmidt and Richard S. Zemel},
  journal={CoRR},
  year={2016},
  volume={abs/1511.05493}
}

@inproceedings{tai-etal-2015-improved,
    title = "Improved Semantic Representations From Tree-Structured Long Short-Term Memory Networks",
    author = "Tai, Kai Sheng  and
      Socher, Richard  and
      Manning, Christopher D.",
    booktitle = "Proceedings of the 53rd Annual Meeting of the Association for Computational Linguistics and the 7th International Joint Conference on Natural Language Processing",
    month = jul,
    year = "2015",
    doi = "10.3115/v1/P15-1150",
    pages = "1556--1566",
}

@article{Bahdanau2015NeuralMT,
  title={Neural Machine Translation by Jointly Learning to Align and Translate},
  author={Dzmitry Bahdanau and Kyunghyun Cho and Yoshua Bengio},
  journal={CoRR},
  year={2015},
  volume={abs/1409.0473}
}

@inproceedings{gehring-etal-2017-convolutional,
    title = "A Convolutional Encoder Model for Neural Machine Translation",
    author = "Gehring, Jonas  and
      Auli, Michael  and
      Grangier, David  and
      Dauphin, Yann",
    booktitle = "Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2017",
    doi = "10.18653/v1/P17-1012",
    pages = "123--135",
}

@incollection{NIPS2017_7181,
title = {Attention is All you Need},
author = {Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, \L ukasz and Polosukhin, Illia},
booktitle = {Advances in Neural Information Processing Systems 30},
pages = {5998--6008},
year = {2017},
publisher = {Curran Associates, Inc.},
url = {http://papers.nips.cc/paper/7181-attention-is-all-you-need.pdf}
}

@inproceedings{cheng-etal-2016-long,
    title = "Long Short-Term Memory-Networks for Machine Reading",
    author = "Cheng, Jianpeng  and
      Dong, Li  and
      Lapata, Mirella",
    booktitle = "Proceedings of the 2016 Conference on Empirical Methods in Natural Language Processing",
    month = nov,
    year = "2016",
    doi = "10.18653/v1/D16-1053",
    pages = "551--561",
}

@article{velickovic2018graph,
  title="{Graph Attention Networks}",
  author={Veli{\v{c}}kovi{\'{c}}, Petar and Cucurull, Guillem and Casanova, Arantxa and Romero, Adriana and Li{\`{o}}, Pietro and Bengio, Yoshua},
  journal={International Conference on Learning Representations},
  year={2018},
  url={https://openreview.net/forum?id=rJXMpikCZ},
}

@INPROCEEDINGS{7780459, 
author={K. {He} and X. {Zhang} and S. {Ren} and J. {Sun}}, 
booktitle={2016 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)}, 
title={Deep Residual Learning for Image Recognition}, 
year={2016}, 
pages={770-778}, 
doi={10.1109/CVPR.2016.90}, 
ISSN={1063-6919}, 
month={June},}

@InProceedings{pmlr-v80-xu18c,
  title = 	 {Representation Learning on Graphs with Jumping Knowledge Networks},
  author = 	 {Xu, Keyulu and Li, Chengtao and Tian, Yonglong and Sonobe, Tomohiro and Kawarabayashi, Ken-ichi and Jegelka, Stefanie},
  booktitle = 	 {Proceedings of the 35th International Conference on Machine Learning},
  pages = 	 {5453--5462},
  year = 	 {2018},
  month = 	 {10--15 Jul},
  publisher = 	 {PMLR},
  url = 	 {http://proceedings.mlr.press/v80/xu18c.html},
}

@inproceedings{chen2018fastgcn,
title={Fast{GCN}: Fast Learning with Graph Convolutional Networks via Importance Sampling},
author={Jie Chen and Tengfei Ma and Cao Xiao},
booktitle={International Conference on Learning Representations},
year={2018},
url={https://openreview.net/forum?id=rytstxWAW},
}

@article{DBLP:journals/corr/abs-1809-05343,
  author    = {Wen{-}bing Huang and
               Tong Zhang and
               Yu Rong and
               Junzhou Huang},
  title     = {Adaptive Sampling Towards Fast Graph Representation Learning},
  journal   = {CoRR},
  volume    = {abs/1809.05343},
  year      = {2018},
  url       = {http://arxiv.org/abs/1809.05343},
  archivePrefix = {arXiv},
  eprint    = {1809.05343},
  timestamp = {Fri, 05 Oct 2018 11:34:52 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1809-05343},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@InProceedings{pmlr-v80-chen18p,
  title = 	 {Stochastic Training of Graph Convolutional Networks with Variance Reduction},
  author = 	 {Chen, Jianfei and Zhu, Jun and Song, Le},
  booktitle = 	 {Proceedings of the 35th International Conference on Machine Learning},
  pages = 	 {942--950},
  year = 	 {2018},
  month = 	 {10--15 Jul},
  publisher = 	 {PMLR},
  url = 	 {http://proceedings.mlr.press/v80/chen18p.html},
  
}

@article{DBLP:journals/corr/GilmerSRVD17,
  author    = {Justin Gilmer and
               Samuel S. Schoenholz and
               Patrick F. Riley and
               Oriol Vinyals and
               George E. Dahl},
  title     = {Neural Message Passing for Quantum Chemistry},
  year      = {2017},
  url       = {http://arxiv.org/abs/1704.01212},
  archivePrefix = {arXiv},
  eprint    = {1704.01212},
}

@article{DBLP:journals/corr/abs-1711-07971,
  author    = {Xiaolong Wang and
               Ross B. Girshick and
               Abhinav Gupta and
               Kaiming He},
  title     = {Non-local Neural Networks},
  journal   = {CoRR},
  volume    = {abs/1711.07971},
  year      = {2017},
  url       = {http://arxiv.org/abs/1711.07971},
  archivePrefix = {arXiv},
  eprint    = {1711.07971},
  timestamp = {Fri, 05 Apr 2019 07:29:46 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1711-07971},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-1806-01261,
  author    = {Peter W. Battaglia and
               Jessica B. Hamrick and
               Victor Bapst and
               Alvaro Sanchez{-}Gonzalez and
               Vin{\'{\i}}cius Flores Zambaldi and
               Mateusz Malinowski and
               Andrea Tacchetti and
               David Raposo and
               Adam Santoro and
               Ryan Faulkner and
               {\c{C}}aglar G{\"{u}}l{\c{c}}ehre and
               Francis Song and
               Andrew J. Ballard and
               Justin Gilmer and
               George E. Dahl and
               Ashish Vaswani and
               Kelsey Allen and
               Charles Nash and
               Victoria Langston and
               Chris Dyer and
               Nicolas Heess and
               Daan Wierstra and
               Pushmeet Kohli and
               Matthew Botvinick and
               Oriol Vinyals and
               Yujia Li and
               Razvan Pascanu},
  title     = {Relational inductive biases, deep learning, and graph networks},
  journal   = {CoRR},
  year      = {2018},
  url       = {http://arxiv.org/abs/1806.01261},
  archivePrefix = {arXiv},
  eprint    = {1806.01261},
  
}

@article{DBLP:journals/corr/PerozziAS14,
  author    = {Bryan Perozzi and
               Rami Al{-}Rfou and
               Steven Skiena},
  title     = {DeepWalk: Online Learning of Social Representations},
  journal   = {CoRR},
  year      = {2014},
  url       = {http://arxiv.org/abs/1403.6652},
  archivePrefix = {arXiv},
  eprint    = {1403.6652},
  timestamp = {Mon, 13 Aug 2018 16:46:44 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/PerozziAS14},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/GroverL16,
  author    = {Aditya Grover and
               Jure Leskovec},
  title     = {node2vec: Scalable Feature Learning for Networks},
  journal   = {CoRR},
  year      = {2016},
  url       = {http://arxiv.org/abs/1607.00653},
  archivePrefix = {arXiv},
  eprint    = {1607.00653},
  timestamp = {Mon, 13 Aug 2018 16:48:14 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/GroverL16},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{Kipf2016VariationalGA,
  title={Variational Graph Auto-Encoders},
  author={Thomas N. Kipf and Max Welling},
  journal={CoRR},
  year={2016},
  volume={abs/1611.07308}
}

@article{DBLP:journals/corr/abs-1711-08267,
  author    = {Hongwei Wang and
               Jia Wang and
               Jialin Wang and
               Miao Zhao and
               Weinan Zhang and
               Fuzheng Zhang and
               Xing Xie and
               Minyi Guo},
  title     = {GraphGAN: Graph Representation Learning with Generative Adversarial
               Nets},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1711.08267},
  archivePrefix = {arXiv},
  eprint    = {1711.08267},
  timestamp = {Sun, 21 Apr 2019 10:04:41 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1711-08267},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/LiuCCOYS17,
  author    = {Weiyi Liu and
               Pin{-}Yu Chen and
               Hal Cooper and
               Min Hwan Oh and
               Sailung Yeung and
               Toyotaro Suzumura},
  title     = {Can {GAN} Learn Topological Features of a Graph?},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1707.06197},
  archivePrefix = {arXiv},
  eprint    = {1707.06197},
  timestamp = {Mon, 13 Aug 2018 16:47:20 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/LiuCCOYS17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{Tavakoli2017,
author = {Tavakoli, Sahar and Hajibagheri, Alireza and Sukthankar, Gita},
year = {2017},
month = {07},
title = {Learning Social Graph Topologies using Generative Adversarial Neural Networks},
doi = {10.13140/RG.2.2.16772.94082}
}

@article{DBLP:journals/corr/YuZWY16,
  author    = {Lantao Yu and
               Weinan Zhang and
               Jun Wang and
               Yong Yu},
  title     = {SeqGAN: Sequence Generative Adversarial Nets with Policy Gradient},
  journal   = {CoRR},
  year      = {2016},
  url       = {http://arxiv.org/abs/1609.05473},
  archivePrefix = {arXiv},
  eprint    = {1609.05473},
  timestamp = {Sun, 21 Apr 2019 10:04:41 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/YuZWY16},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{articlekusner,
author = {J. Kusner, Matt and Miguel Hernández-Lobato, José},
year = {2016},
month = {11},
pages = {},
archivePrefix = {arXiv},
eprint    = {1611.04051},
title = {GANS for Sequences of Discrete Elements with the Gumbel-softmax Distribution}
}

@article{DBLP:journals/corr/LiMSRJ17,
  author    = {Jiwei Li and
               Will Monroe and
               Tianlin Shi and
               Alan Ritter and
               Dan Jurafsky},
  title     = {Adversarial Learning for Neural Dialogue Generation},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1701.06547},
  archivePrefix = {arXiv},
  eprint    = {1701.06547},
  timestamp = {Mon, 13 Aug 2018 16:46:30 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/LiMSRJ17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/LiangHZGX17,
  author    = {Xiaodan Liang and
               Zhiting Hu and
               Hao Zhang and
               Chuang Gan and
               Eric P. Xing},
  title     = {Recurrent Topic-Transition {GAN} for Visual Paragraph Generation},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1703.07022},
  archivePrefix = {arXiv},
  eprint    = {1703.07022},
  timestamp = {Wed, 12 Dec 2018 16:25:50 +0100},
  biburl    = {https://dblp.org/rec/bib/journals/corr/LiangHZGX17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/CheLZHLSB17,
  author    = {Tong Che and
               Yanran Li and
               Ruixiang Zhang and
               R. Devon Hjelm and
               Wenjie Li and
               Yangqiu Song and
               Yoshua Bengio},
  title     = {Maximum-Likelihood Augmented Discrete Generative Adversarial Networks},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1702.07983},
  archivePrefix = {arXiv},
  eprint    = {1702.07983},
  timestamp = {Mon, 13 Aug 2018 16:48:45 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/CheLZHLSB17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{devon2018boundary,
title={Boundary Seeking {GAN}s},
author={R Devon Hjelm and Athul Paul Jacob and Adam Trischler and Gerry Che and Kyunghyun Cho and Yoshua Bengio},
booktitle={International Conference on Learning Representations},
year={2018},
url={https://openreview.net/forum?id=rkTS8lZAb},
}

@article{mccallum2000automating,
  title={Automating the construction of internet portals with machine learning},
  author={McCallum, Andrew Kachites and Nigam, Kamal and Rennie, Jason and Seymore, Kristie},
  journal={Information Retrieval},
  volume={3},
  number={2},
  pages={127--163},
  year={2000},
  publisher={Springer}
}

==> references.txt <==
@INPROCEEDINGS{Gori2005, 
author={M. {Gori} and G. {Monfardini} and F. {Scarselli}}, 
booktitle={Proceedings. 2005 IEEE International Joint Conference on Neural Networks, 2005.}, 
title={A new model for learning in graph domains}, 
year={2005}, 
volume={2}, 
number={}, 
pages={729-734 vol. 2}, 
keywords={data structures;graph theory;neural nets;learning (artificial intelligence);graphical data structures;graph neural network;recursive neural networks;learning algorithm;Neural networks;Focusing;Application software;Machine learning;Recurrent neural networks;Encoding;Data structures;Machine learning algorithms;Tree graphs;Software engineering}, 
doi={10.1109/IJCNN.2005.1555942}, 
ISSN={2161-4393}, 
month={July},}

@article{Bengio2009learning,
  title={Learning deep architectures for AI},
  author={Bengio, Yoshua and others},
  journal={Foundations and trends{\textregistered} in Machine Learning},
  volume={2},
  number={1},
  pages={1--127},
  year={2009},
  publisher={Now Publishers, Inc.}
}

@ARTICLE{Hinton2012, 
author={G. {Hinton} and L. {Deng} and D. {Yu} and G. E. {Dahl} and A. {Mohamed} and N. {Jaitly} and A. {Senior} and V. {Vanhoucke} and P. {Nguyen} and T. N. {Sainath} and B. {Kingsbury}}, 
journal={IEEE Signal Processing Magazine}, 
title={Deep Neural Networks for Acoustic Modeling in Speech Recognition: The Shared Views of Four Research Groups}, 
year={2012}, 
volume={29}, 
number={6}, 
pages={82-97}, 
keywords={feedforward neural nets;Gaussian processes;hidden Markov models;speech recognition;deep neural networks;acoustic modeling;speech recognition;hidden Markov models;temporal variability;Gaussian mixture models;feed-forward neural network;posterior probabilities;HMM states;Automatic speech recognition;Speech recognition;Hidden Markov models;Training;Gaussian processes;Acoustics;Neural networks;Data models}, 
doi={10.1109/MSP.2012.2205597}, 
ISSN={1053-5888}, 
month={Nov},}

@inproceedings{Krizhevsky2012imagenet,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  booktitle={Advances in neural information processing systems},
  pages={1097--1105},
  year={2012}
}

@article{Goodfellow2016NIPS2T,
  title={NIPS 2016 Tutorial: Generative Adversarial Networks},
  author={Ian J. Goodfellow},
  journal={CoRR},
  year={2016},
  volume={abs/1701.00160}
}

@book{Blanken2007multimedia,
  title={Multimedia retrieval},
  author={Blanken, Henk M and de Vries, Arjen P and Blok, Henk Ernst and Feng, Ling},
  year={2007},
  publisher={Springer}
}

@inproceedings{Karras2018progressive,
title={Progressive Growing of {GAN}s for Improved Quality, Stability, and Variation},
author={Tero Karras and Timo Aila and Samuli Laine and Jaakko Lehtinen},
booktitle={International Conference on Learning Representations},
year={2018},
url={https://openreview.net/forum?id=Hk99zCeAb},
}

@article{Berthelot2017BEGAN,
  title={BEGAN: Boundary Equilibrium Generative Adversarial Networks},
  author={David Berthelot and Tom Schumm and Luke Metz},
  journal={CoRR},
  year={2017},
  volume={abs/1703.10717}
}

@incollection{Jiajun2016NIPS,
title = {Learning a Probabilistic Latent Space of Object Shapes via 3D Generative-Adversarial Modeling},
author = {Wu, Jiajun and Zhang, Chengkai and Xue, Tianfan and Freeman, Bill and Tenenbaum, Josh},
booktitle = {Advances in Neural Information Processing Systems 29},
pages = {82--90},
year = {2016},
publisher = {Curran Associates, Inc.},
}

@inproceedings{Hamilton2017inductive,
  title={Inductive representation learning on large graphs},
  author={Hamilton, Will and Ying, Zhitao and Leskovec, Jure},
  booktitle={Advances in Neural Information Processing Systems},
  pages={1024--1034},
  year={2017}
}

@article{Kipf2016semi,
  title={Semi-supervised classification with graph convolutional networks},
  author={Kipf, Thomas N and Welling, Max},
  journal={arXiv preprint arXiv:1609.02907},
  year={2016}
} 

@article{Sanchez2018graph,
  title={Graph networks as learnable physics engines for inference and control},
  author={Sanchez-Gonzalez, Alvaro and Heess, Nicolas and Springenberg, Jost Tobias and Merel, Josh and Riedmiller, Martin and Hadsell, Raia and Battaglia, Peter},
  journal={arXiv preprint arXiv:1806.01242},
  year={2018}
}

@inproceedings{Battaglia2016interaction,
  title={Interaction networks for learning about objects, relations and physics},
  author={Battaglia, Peter and Pascanu, Razvan and Lai, Matthew and Rezende, Danilo Jimenez and others},
  booktitle={Advances in neural information processing systems},
  pages={4502--4510},
  year={2016}
}

@inproceedings{Fout2017protein,
  title={Protein interface prediction using graph convolutional networks},
  author={Fout, Alex and Byrd, Jonathon and Shariat, Basir and Ben-Hur, Asa},
  booktitle={Advances in Neural Information Processing Systems},
  pages={6530--6539},
  year={2017}
}

@article{Hamaguchi2017knowledge,
  title={Knowledge transfer for out-of-knowledge-base entities: A graph neural network approach},
  author={Hamaguchi, Takuo and Oiwa, Hidekazu and Shimbo, Masashi and Matsumoto, Yuji},
  journal={arXiv preprint arXiv:1706.05674},
  year={2017}
}

@inproceedings{Khalil2017learning,
  title={Learning combinatorial optimization algorithms over graphs},
  author={Khalil, Elias and Dai, Hanjun and Zhang, Yuyu and Dilkina, Bistra and Song, Le},
  booktitle={Advances in Neural Information Processing Systems},
  pages={6348--6358},
  year={2017}
}

@inproceedings{Bojchevski2018netgan,
  title={NetGAN: Generating Graphs via Random Walks},
  author={Bojchevski, Aleksandar and Shchur, Oleksandr and Z{\"u}gner, Daniel and G{\"u}nnemann, Stephan},
  booktitle={International Conference on Machine Learning},
  pages={609--618},
  year={2018}
}

@article{Zhou2018graph,
  title={Graph Neural Networks: A Review of Methods and Applications},
  author={Zhou, Jie and Cui, Ganqu and Zhang, Zhengyan and Yang, Cheng and Liu, Zhiyuan and Sun, Maosong},
  journal={arXiv preprint arXiv:1812.08434},
  year={2018}
}

@inproceedings{Hinneburg1998,
 author = {Hinneburg, Alexander and Keim, Daniel A.},
 title = {An Efficient Approach to Clustering in Large Multimedia Databases with Noise},
 booktitle = {Proceedings of the Fourth International Conference on Knowledge Discovery and Data Mining},
 series = {KDD'98},
 year = {1998},
 location = {New York, NY},
 pages = {58--65},
 numpages = {8},
 url = {http://dl.acm.org/citation.cfm?id=3000292.3000302},
 acmid = {3000302},
 publisher = {AAAI Press},
 keywords = {clustering algorithms, clustering in multimedia databases, clustering in the presence of noise, clustering of high-dimensional data, density-based clustering},
} 

@article{Zhou2009,
 author = {Zhou, Yang and Cheng, Hong and Yu, Jeffrey Xu},
 title = {Graph Clustering Based on Structural/Attribute Similarities},
 journal = {Proc. VLDB Endow.},
 issue_date = {August 2009},
 volume = {2},
 number = {1},
 month = aug,
 year = {2009},
 issn = {2150-8097},
 pages = {718--729},
 numpages = {12},
 url = {https://doi.org/10.14778/1687627.1687709},
 doi = {10.14778/1687627.1687709},
 acmid = {1687709},
 publisher = {VLDB Endowment},
} 

@article{Scarselli:2009:GNN:1657477.1657482,
 author = {Scarselli, Franco and Gori, Marco and Tsoi, Ah Chung and Hagenbuchner, Markus and Monfardini, Gabriele},
 title = {The Graph Neural Network Model},
 journal = {Trans. Neur. Netw.},
 issue_date = {January 2009},
 volume = {20},
 number = {1},
 month = jan,
 year = {2009},
 issn = {1045-9227},
 pages = {61--80},
 numpages = {20},
 url = {http://dx.doi.org/10.1109/TNN.2008.2005605},
 doi = {10.1109/TNN.2008.2005605},
 acmid = {1657482},
 publisher = {IEEE Press},
 address = {Piscataway, NJ, USA},
 keywords = {Graphical domains, graph neural networks (GNNs), graph processing, graphical domains, recursive neural networks},
} 

@article{DBLP:journals/corr/abs-1805-11724,
  author    = {Michael Kampffmeyer and
               Yinbo Chen and
               Xiaodan Liang and
               Hao Wang and
               Yujia Zhang and
               Eric P. Xing},
  title     = {Rethinking Knowledge Graph Propagation for Zero-Shot Learning},
  journal   = {CoRR},
  volume    = {abs/1805.11724},
  year      = {2018},
  url       = {http://arxiv.org/abs/1805.11724},
  archivePrefix = {arXiv},
  eprint    = {1805.11724},
  timestamp = {Mon, 13 Aug 2018 16:48:00 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1805-11724},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Zhang:2018:DCC:3178876.3186106,
 author = {Zhang, Yizhou and Xiong, Yun and Kong, Xiangnan and Li, Shanshan and Mi, Jinhong and Zhu, Yangyong},
 title = {Deep Collective Classification in Heterogeneous Information Networks},
 booktitle = {Proceedings of the 2018 World Wide Web Conference},
 series = {WWW '18},
 year = {2018},
 isbn = {978-1-4503-5639-8},
 location = {Lyon, France},
 pages = {399--408},
 numpages = {10},
 doi = {10.1145/3178876.3186106},
 acmid = {3186106},
 publisher = {International World Wide Web Conferences Steering Committee},
} 

@inproceedings{beck-etal-2018-graph,
    title = "Graph-to-Sequence Learning using Gated Graph Neural Networks",
    author = "Beck, Daniel  and
      Haffari, Gholamreza  and
      Cohn, Trevor",
    booktitle = "Proceedings of the 56th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2018",
    publisher = "Association for Computational Linguistics",
    pages = "273--283",
}

@inproceedings{Schlichtkrull2018ModelingRD,
  title={Modeling Relational Data with Graph Convolutional Networks},
  author={Michael Sejr Schlichtkrull and Thomas N. Kipf and Peter Bloem and Rianne van den Berg and Ivan Titov and Max Welling},
  booktitle={ESWC},
  year={2018}
}

@inproceedings{ae482107de73461787258f805cf8f4ed,
title = "Spectral networks and locally connected networks on graphs",
author = "Joan Bruna and Wojciech Zaremba and Arthur Szlam and Yann Lecun",
year = "2014",
language = "English (US)",
booktitle = "International Conference on Learning Representations (ICLR2014), CBLS, April 2014",
}

@incollection{NIPS2016_6212,
title = {Diffusion-Convolutional Neural Networks},
author = {Atwood, James and Towsley, Don},
booktitle = {Advances in Neural Information Processing Systems 29},
pages = {1993--2001},
year = {2016},
publisher = {Curran Associates, Inc.},
url = {http://papers.nips.cc/paper/6212-diffusion-convolutional-neural-networks.pdf}
}

@incollection{NIPS2017_6703,
title = {Inductive Representation Learning on Large Graphs},
author = {Hamilton, Will and Ying, Zhitao and Leskovec, Jure},
booktitle = {Advances in Neural Information Processing Systems 30},
pages = {1024--1034},
year = {2017},
publisher = {Curran Associates, Inc.},
url = {http://papers.nips.cc/paper/6703-inductive-representation-learning-on-large-graphs.pdf}
}

@article{Li2016GatedGS,
  title={Gated Graph Sequence Neural Networks},
  author={Yujia Li and Daniel Tarlow and Marc Brockschmidt and Richard S. Zemel},
  journal={CoRR},
  year={2016},
  volume={abs/1511.05493}
}

@inproceedings{tai-etal-2015-improved,
    title = "Improved Semantic Representations From Tree-Structured Long Short-Term Memory Networks",
    author = "Tai, Kai Sheng  and
      Socher, Richard  and
      Manning, Christopher D.",
    booktitle = "Proceedings of the 53rd Annual Meeting of the Association for Computational Linguistics and the 7th International Joint Conference on Natural Language Processing",
    month = jul,
    year = "2015",
    doi = "10.3115/v1/P15-1150",
    pages = "1556--1566",
}

@article{Bahdanau2015NeuralMT,
  title={Neural Machine Translation by Jointly Learning to Align and Translate},
  author={Dzmitry Bahdanau and Kyunghyun Cho and Yoshua Bengio},
  journal={CoRR},
  year={2015},
  volume={abs/1409.0473}
}

@inproceedings{gehring-etal-2017-convolutional,
    title = "A Convolutional Encoder Model for Neural Machine Translation",
    author = "Gehring, Jonas  and
      Auli, Michael  and
      Grangier, David  and
      Dauphin, Yann",
    booktitle = "Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2017",
    doi = "10.18653/v1/P17-1012",
    pages = "123--135",
}

@incollection{NIPS2017_7181,
title = {Attention is All you Need},
author = {Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, \L ukasz and Polosukhin, Illia},
booktitle = {Advances in Neural Information Processing Systems 30},
pages = {5998--6008},
year = {2017},
publisher = {Curran Associates, Inc.},
url = {http://papers.nips.cc/paper/7181-attention-is-all-you-need.pdf}
}

@inproceedings{cheng-etal-2016-long,
    title = "Long Short-Term Memory-Networks for Machine Reading",
    author = "Cheng, Jianpeng  and
      Dong, Li  and
      Lapata, Mirella",
    booktitle = "Proceedings of the 2016 Conference on Empirical Methods in Natural Language Processing",
    month = nov,
    year = "2016",
    doi = "10.18653/v1/D16-1053",
    pages = "551--561",
}

@article{velickovic2018graph,
  title="{Graph Attention Networks}",
  author={Veli{\v{c}}kovi{\'{c}}, Petar and Cucurull, Guillem and Casanova, Arantxa and Romero, Adriana and Li{\`{o}}, Pietro and Bengio, Yoshua},
  journal={International Conference on Learning Representations},
  year={2018},
  url={https://openreview.net/forum?id=rJXMpikCZ},
}

@INPROCEEDINGS{7780459, 
author={K. {He} and X. {Zhang} and S. {Ren} and J. {Sun}}, 
booktitle={2016 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)}, 
title={Deep Residual Learning for Image Recognition}, 
year={2016}, 
pages={770-778}, 
doi={10.1109/CVPR.2016.90}, 
ISSN={1063-6919}, 
month={June},}

@InProceedings{pmlr-v80-xu18c,
  title = 	 {Representation Learning on Graphs with Jumping Knowledge Networks},
  author = 	 {Xu, Keyulu and Li, Chengtao and Tian, Yonglong and Sonobe, Tomohiro and Kawarabayashi, Ken-ichi and Jegelka, Stefanie},
  booktitle = 	 {Proceedings of the 35th International Conference on Machine Learning},
  pages = 	 {5453--5462},
  year = 	 {2018},
  month = 	 {10--15 Jul},
  publisher = 	 {PMLR},
  url = 	 {http://proceedings.mlr.press/v80/xu18c.html},
}

@inproceedings{chen2018fastgcn,
title={Fast{GCN}: Fast Learning with Graph Convolutional Networks via Importance Sampling},
author={Jie Chen and Tengfei Ma and Cao Xiao},
booktitle={International Conference on Learning Representations},
year={2018},
url={https://openreview.net/forum?id=rytstxWAW},
}

@article{DBLP:journals/corr/abs-1809-05343,
  author    = {Wen{-}bing Huang and
               Tong Zhang and
               Yu Rong and
               Junzhou Huang},
  title     = {Adaptive Sampling Towards Fast Graph Representation Learning},
  journal   = {CoRR},
  volume    = {abs/1809.05343},
  year      = {2018},
  url       = {http://arxiv.org/abs/1809.05343},
  archivePrefix = {arXiv},
  eprint    = {1809.05343},
  timestamp = {Fri, 05 Oct 2018 11:34:52 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1809-05343},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@InProceedings{pmlr-v80-chen18p,
  title = 	 {Stochastic Training of Graph Convolutional Networks with Variance Reduction},
  author = 	 {Chen, Jianfei and Zhu, Jun and Song, Le},
  booktitle = 	 {Proceedings of the 35th International Conference on Machine Learning},
  pages = 	 {942--950},
  year = 	 {2018},
  month = 	 {10--15 Jul},
  publisher = 	 {PMLR},
  url = 	 {http://proceedings.mlr.press/v80/chen18p.html},
  
}

@article{DBLP:journals/corr/GilmerSRVD17,
  author    = {Justin Gilmer and
               Samuel S. Schoenholz and
               Patrick F. Riley and
               Oriol Vinyals and
               George E. Dahl},
  title     = {Neural Message Passing for Quantum Chemistry},
  year      = {2017},
  url       = {http://arxiv.org/abs/1704.01212},
  archivePrefix = {arXiv},
  eprint    = {1704.01212},
}

@article{DBLP:journals/corr/abs-1711-07971,
  author    = {Xiaolong Wang and
               Ross B. Girshick and
               Abhinav Gupta and
               Kaiming He},
  title     = {Non-local Neural Networks},
  journal   = {CoRR},
  volume    = {abs/1711.07971},
  year      = {2017},
  url       = {http://arxiv.org/abs/1711.07971},
  archivePrefix = {arXiv},
  eprint    = {1711.07971},
  timestamp = {Fri, 05 Apr 2019 07:29:46 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1711-07971},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-1806-01261,
  author    = {Peter W. Battaglia and
               Jessica B. Hamrick and
               Victor Bapst and
               Alvaro Sanchez{-}Gonzalez and
               Vin{\'{\i}}cius Flores Zambaldi and
               Mateusz Malinowski and
               Andrea Tacchetti and
               David Raposo and
               Adam Santoro and
               Ryan Faulkner and
               {\c{C}}aglar G{\"{u}}l{\c{c}}ehre and
               Francis Song and
               Andrew J. Ballard and
               Justin Gilmer and
               George E. Dahl and
               Ashish Vaswani and
               Kelsey Allen and
               Charles Nash and
               Victoria Langston and
               Chris Dyer and
               Nicolas Heess and
               Daan Wierstra and
               Pushmeet Kohli and
               Matthew Botvinick and
               Oriol Vinyals and
               Yujia Li and
               Razvan Pascanu},
  title     = {Relational inductive biases, deep learning, and graph networks},
  journal   = {CoRR},
  year      = {2018},
  url       = {http://arxiv.org/abs/1806.01261},
  archivePrefix = {arXiv},
  eprint    = {1806.01261},
  
}

@article{DBLP:journals/corr/PerozziAS14,
  author    = {Bryan Perozzi and
               Rami Al{-}Rfou and
               Steven Skiena},
  title     = {DeepWalk: Online Learning of Social Representations},
  journal   = {CoRR},
  year      = {2014},
  url       = {http://arxiv.org/abs/1403.6652},
  archivePrefix = {arXiv},
  eprint    = {1403.6652},
  timestamp = {Mon, 13 Aug 2018 16:46:44 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/PerozziAS14},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/GroverL16,
  author    = {Aditya Grover and
               Jure Leskovec},
  title     = {node2vec: Scalable Feature Learning for Networks},
  journal   = {CoRR},
  year      = {2016},
  url       = {http://arxiv.org/abs/1607.00653},
  archivePrefix = {arXiv},
  eprint    = {1607.00653},
  timestamp = {Mon, 13 Aug 2018 16:48:14 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/GroverL16},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{Kipf2016VariationalGA,
  title={Variational Graph Auto-Encoders},
  author={Thomas N. Kipf and Max Welling},
  journal={CoRR},
  year={2016},
  volume={abs/1611.07308}
}

@article{DBLP:journals/corr/abs-1711-08267,
  author    = {Hongwei Wang and
               Jia Wang and
               Jialin Wang and
               Miao Zhao and
               Weinan Zhang and
               Fuzheng Zhang and
               Xing Xie and
               Minyi Guo},
  title     = {GraphGAN: Graph Representation Learning with Generative Adversarial
               Nets},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1711.08267},
  archivePrefix = {arXiv},
  eprint    = {1711.08267},
  timestamp = {Sun, 21 Apr 2019 10:04:41 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/abs-1711-08267},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/LiuCCOYS17,
  author    = {Weiyi Liu and
               Pin{-}Yu Chen and
               Hal Cooper and
               Min Hwan Oh and
               Sailung Yeung and
               Toyotaro Suzumura},
  title     = {Can {GAN} Learn Topological Features of a Graph?},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1707.06197},
  archivePrefix = {arXiv},
  eprint    = {1707.06197},
  timestamp = {Mon, 13 Aug 2018 16:47:20 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/LiuCCOYS17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{Tavakoli2017,
author = {Tavakoli, Sahar and Hajibagheri, Alireza and Sukthankar, Gita},
year = {2017},
month = {07},
title = {Learning Social Graph Topologies using Generative Adversarial Neural Networks},
doi = {10.13140/RG.2.2.16772.94082}
}

@article{DBLP:journals/corr/YuZWY16,
  author    = {Lantao Yu and
               Weinan Zhang and
               Jun Wang and
               Yong Yu},
  title     = {SeqGAN: Sequence Generative Adversarial Nets with Policy Gradient},
  journal   = {CoRR},
  year      = {2016},
  url       = {http://arxiv.org/abs/1609.05473},
  archivePrefix = {arXiv},
  eprint    = {1609.05473},
  timestamp = {Sun, 21 Apr 2019 10:04:41 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/YuZWY16},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{articlekusner,
author = {J. Kusner, Matt and Miguel Hernández-Lobato, José},
year = {2016},
month = {11},
pages = {},
archivePrefix = {arXiv},
eprint    = {1611.04051},
title = {GANS for Sequences of Discrete Elements with the Gumbel-softmax Distribution}
}

@article{DBLP:journals/corr/LiMSRJ17,
  author    = {Jiwei Li and
               Will Monroe and
               Tianlin Shi and
               Alan Ritter and
               Dan Jurafsky},
  title     = {Adversarial Learning for Neural Dialogue Generation},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1701.06547},
  archivePrefix = {arXiv},
  eprint    = {1701.06547},
  timestamp = {Mon, 13 Aug 2018 16:46:30 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/LiMSRJ17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/LiangHZGX17,
  author    = {Xiaodan Liang and
               Zhiting Hu and
               Hao Zhang and
               Chuang Gan and
               Eric P. Xing},
  title     = {Recurrent Topic-Transition {GAN} for Visual Paragraph Generation},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1703.07022},
  archivePrefix = {arXiv},
  eprint    = {1703.07022},
  timestamp = {Wed, 12 Dec 2018 16:25:50 +0100},
  biburl    = {https://dblp.org/rec/bib/journals/corr/LiangHZGX17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/CheLZHLSB17,
  author    = {Tong Che and
               Yanran Li and
               Ruixiang Zhang and
               R. Devon Hjelm and
               Wenjie Li and
               Yangqiu Song and
               Yoshua Bengio},
  title     = {Maximum-Likelihood Augmented Discrete Generative Adversarial Networks},
  journal   = {CoRR},
  year      = {2017},
  url       = {http://arxiv.org/abs/1702.07983},
  archivePrefix = {arXiv},
  eprint    = {1702.07983},
  timestamp = {Mon, 13 Aug 2018 16:48:45 +0200},
  biburl    = {https://dblp.org/rec/bib/journals/corr/CheLZHLSB17},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{devon2018boundary,
title={Boundary Seeking {GAN}s},
author={R Devon Hjelm and Athul Paul Jacob and Adam Trischler and Gerry Che and Kyunghyun Cho and Yoshua Bengio},
booktitle={International Conference on Learning Representations},
year={2018},
url={https://openreview.net/forum?id=rkTS8lZAb},
}

@article{mccallum2000automating,
  title={Automating the construction of internet portals with machine learning},
  author={McCallum, Andrew Kachites and Nigam, Kamal and Rennie, Jason and Seymore, Kristie},
  journal={Information Retrieval},
  volume={3},
  number={2},
  pages={127--163},
  year={2000},
  publisher={Springer}
}
